Tutorials on Testing Neural Networks

Deep learning achieves remarkable performance on pattern recognition, but can be vulnerable to defects of some important properties such as robustness and security. This tutorial is based on a stream of research conducted since the summer of 2018 at a few UK universities, including the University of Liverpool, University of Oxford, Queen's University Belfast, University of Lancaster, University of Loughborough, and University of Exeter. The research aims to adapt software engineering methods, in particular software testing methods, to work with machine learning models. Software testing techniques have been successful in identifying software bugs, and helping software developers in validating the software they design and implement. It is for this reason that a few software testing techniques -- such as the MC/DC coverage metric -- have been mandated in industrial standards for safety critical systems, including the ISO26262 for automotive systems and the RTCA DO-178B/C for avionics systems. However, these techniques cannot be directly applied to machine learning models, because the latter are drastically different from traditional software, and their design follows a completely different development life-cycle. As the outcome of this thread of research, the team has developed a series of methods that adapt the software testing techniques to work with a few classes of machine learning models. The latter notably include convolutional neural networks, recurrent neural networks, and random forest. The tools developed from this research are now collected, and publicly released, in a GitHub repository: \url{https://github.com/TrustAI/DeepConcolic}, with the BSD 3-Clause licence. This tutorial is to go through the major functionalities of the tools with a few running examples, to exhibit how the developed techniques work, what the results are, and how to interpret them.

==> plt/mnist-X20-0-2-5-7-11-13-15.csv <==
# extraction	discretization	nodes	edges	construction time (s)	fitting time (s)	coverage computation time (s)	tech	components	intervals/component	ufc coverage	ufc coverage (half)	ufc coverage (nobar)	mfc coverage	mfc coverage (half)	mfc coverage (nobar)
ica-1	bin	7	6	9.49000882904511	0.2918985920259729	0.13130766397807747	ica	1	2	0.9999999999999998	0.9999999999999998	0.9999999999999998	0.9166666666666666	0.8749999999999999	0.8333333333333333
ica-1	2-bins-uniform	7	6	9.582266681012698	0.29449057998135686	0.11470847204327583	ica	1	2	0.9999999999999998	0.9999999999999998	0.9999999999999998	0.9166666666666665	0.7916666666666666	0.9583333333333331
ica-1	3-bins-uniform	7	6	9.919755939976312	0.29226843104697764	0.13543242297600955	ica	1	3	0.9999999999999998	0.7619047619047619	0.9999999999999998	0.5185185185185185	0.611111111111111	0.6296296296296297
ica-1	4-bins-uniform	7	6	9.506503977114335	0.2926620809594169	0.13654456299263984	ica	1	4	0.9999999999999998	0.7857142857142856	0.9642857142857142	0.5	0.5833333333333333	0.48958333333333337
ica-1	2-bins-kmeans	7	6	9.51251448795665	0.2921336099971086	0.12601439305581152	ica	1	2	0.9999999999999998	0.9999999999999998	0.9999999999999998	0.875	0.8749999999999999	0.8749999999999999
ica-1	1-bin-extended	7	6	9.469951977021992	0.2913117839489132	0.13087834499310702	ica	1	3	0.6666666666666666	0.6666666666666666	0.6666666666666666	0.7407407407407407	0.6851851851851851	0.7222222222222223
ica-1	2-bins-extended-uniform	7	6	9.557857978972606	0.30045703996438533	0.13746693602297455	ica	1	4	0.4999999999999999	0.4999999999999999	0.4999999999999999	0.7291666666666667	0.6979166666666667	0.7395833333333333
ica-1	3-bins-extended-uniform	7	6	9.605116460006684	0.29297190194483846	0.13583487702999264	ica	1	5	0.6000000000000001	0.4571428571428572	0.6000000000000001	0.5866666666666668	0.6866666666666666	0.6266666666666667
ica-1	2-bins-extended-kmeans	7	6	9.529113344964571	0.29269378108438104	0.13779575005173683	ica	1	4	0.4999999999999999	0.4999999999999999	0.4999999999999999	0.71875	0.71875	0.71875
ica-1	3-bins-extended-kmeans	7	6	9.583231876022182	0.29413628904148936	0.12762994703371078	ica	1	5	0.6000000000000001	0.5428571428571429	0.6000000000000001	0.6266666666666667	0.6533333333333334	0.6399999999999999
ica-1	5-bins-uniform	7	6	9.510774184018373	0.2906319199828431	0.125951124005951	ica	1	5	0.9142857142857141	0.7428571428571429	0.9428571428571428	0.42000000000000004	0.5133333333333334	0.41333333333333333
ica-1	3-bins-kmeans	7	6	9.540341453044675	0.28945621894672513	0.11502208304591477	ica	1	3	0.9999999999999998	0.9047619047619047	0.9999999999999998	0.6296296296296295	0.6296296296296295	0.6666666666666666
ica-1	4-bins-kmeans	7	6	9.535771519993432	0.2901064029429108	0.1241913620615378	ica	1	4	0.9999999999999998	0.8214285714285713	0.9999999999999998	0.47916666666666663	0.5520833333333333	0.47916666666666674
ica-1	5-bins-kmeans	7	6	9.571519418968819	0.29010816605295986	0.12607472902163863	ica	1	5	0.9999999999999998	0.8	0.9714285714285713	0.41333333333333333	0.5266666666666666	0.41333333333333333
ica-2	bin	14	24	9.6132222909946	0.3135842379415408	0.20482314901892096	ica	2	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7500000000000001	0.7291666666666666	0.7395833333333334
ica-2	2-bins-uniform	14	24	9.528942963923328	0.3145838330965489	0.211919364053756	ica	2	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7291666666666666	0.7708333333333334	0.7395833333333335
ica-2	3-bins-uniform	14	24	9.52105839701835	0.3154851699946448	0.23849463800434023	ica	2	3	0.9999999999999997	0.8809523809523807	0.9761904761904758	0.595679012345679	0.7438271604938272	0.6296296296296297
ica-2	4-bins-uniform	14	24	9.510216408991255	0.3186741900863126	0.29879972408525646	ica	2	4	0.9999999999999997	0.964285714285714	0.9999999999999997	0.6028645833333334	0.7213541666666667	0.640625
ica-2	2-bins-kmeans	14	24	9.570266091963276	0.31569726299494505	0.198740376974456	ica	2	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.75	0.7395833333333334	0.6666666666666667
ica-2	1-bin-extended	14	24	9.526422273018397	0.3164713450241834	0.23717580293305218	ica	2	3	0.6666666666666667	0.9047619047619044	0.6666666666666667	0.7839506172839504	0.7932098765432097	0.7777777777777776
ica-2	2-bins-extended-uniform	14	24	9.524137714062817	0.31973574589937925	0.30686056008562446	ica	2	4	0.49999999999999983	0.49999999999999983	0.49999999999999983	0.8385416666666669	0.8372395833333333	0.8385416666666666
ica-2	3-bins-extended-uniform	14	24	9.532086154911667	0.3233510450227186	0.37437310302630067	ica	2	5	0.9428571428571426	0.8571428571428569	0.9428571428571426	0.8113333333333334	0.8526666666666667	0.7773333333333332
ica-2	2-bins-extended-kmeans	14	24	9.54345655394718	0.3179347380064428	0.2927206690656021	ica	2	4	0.49999999999999983	0.5714285714285713	0.49999999999999983	0.8424479166666666	0.8476562500000001	0.8372395833333334
ica-2	3-bins-extended-kmeans	14	24	9.559624230954796	0.3231509750476107	0.3847710540285334	ica	2	5	0.9428571428571426	0.9428571428571426	0.8285714285714284	0.7553333333333334	0.8146666666666668	0.7806666666666668
ica-2	5-bins-uniform	14	24	9.514817630988546	0.32265055703464895	0.3963605429744348	ica	2	5	0.9857142857142854	0.9428571428571426	0.9857142857142854	0.6746666666666667	0.7586666666666666	0.6513333333333334
ica-2	3-bins-kmeans	14	24	9.549342310987413	0.3152436380041763	0.24969109101220965	ica	2	3	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.4753086419753086	0.6820987654320987	0.552469135802469
ica-2	4-bins-kmeans	14	24	9.584156385040842	0.31835168693214655	0.3054130950476974	ica	2	4	0.9999999999999997	0.9821428571428569	0.9999999999999997	0.5611979166666667	0.6692708333333334	0.5807291666666666
ica-2	5-bins-kmeans	14	24	9.575985200004652	0.3235846010502428	0.39257278200238943	ica	2	5	0.9857142857142854	0.9714285714285711	0.9999999999999997	0.6426666666666667	0.6973333333333334	0.6180000000000001
ica-3	bin	21	54	9.587531498051248	0.33954233897384256	0.39091899001505226	ica	3	2	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6875	0.6805555555555555	0.6319444444444443
ica-3	2-bins-uniform	21	54	9.577860563062131	0.34120380401145667	0.3929380440386012	ica	3	2	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6736111111111112	0.7013888888888888	0.6631944444444444
ica-3	3-bins-uniform	21	54	9.576375494943932	0.35678550496231765	0.6082068319665268	ica	3	3	1.0000000000000004	0.9682539682539686	1.0000000000000004	0.7105624142661181	0.8086419753086418	0.7386831275720163
ica-3	4-bins-uniform	21	54	9.582295857020654	0.3731751140439883	1.1367955600144342	ica	3	4	1.0000000000000004	0.9761904761904765	1.0000000000000004	0.8289930555555557	0.8678385416666665	0.8337673611111112
ica-3	2-bins-kmeans	21	54	9.629731500986964	0.3406770779984072	0.3985520089045167	ica	3	2	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6493055555555556	0.6631944444444444	0.6284722222222221
ica-3	1-bin-extended	21	54	9.602612842107192	0.3499330598860979	0.6103251279564574	ica	3	3	0.9523809523809528	0.9523809523809528	0.9523809523809528	0.8443072702331961	0.8628257887517146	0.8422496570644719
ica-3	2-bins-extended-uniform	21	54	9.583834038930945	0.38223201502114534	1.1234241819474846	ica	3	4	0.9285714285714288	0.9285714285714288	0.9285714285714288	0.9288194444444445	0.9333767361111112	0.9251302083333334
ica-3	3-bins-extended-uniform	21	54	9.622278932947665	0.4267795890336856	2.2531184760155156	ica	3	5	0.9428571428571433	0.9238095238095241	0.9428571428571433	0.9278222222222222	0.9464888888888888	0.9274666666666667
ica-3	2-bins-extended-kmeans	21	54	9.696681628003716	0.37464898300822824	1.1439641490578651	ica	3	4	0.9285714285714288	0.9285714285714288	0.7142857142857144	0.9268663194444444	0.935546875	0.9244791666666667
ica-3	3-bins-extended-kmeans	21	54	9.68292373395525	0.4265138980699703	2.2476957319304347	ica	3	5	0.9428571428571433	0.9428571428571433	0.9428571428571433	0.9158222222222222	0.9324444444444444	0.9103111111111111
ica-3	5-bins-uniform	21	54	9.652398607926443	0.4269440839998424	2.2544522320386022	ica	3	5	0.990476190476191	0.9619047619047623	0.9714285714285718	0.8972444444444442	0.9171555555555554	0.9000888888888887
ica-3	3-bins-kmeans	21	54	9.639541054959409	0.3501495940145105	0.6075888409977779	ica	3	3	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6893004115226337	0.7764060356652949	0.696159122085048
ica-3	4-bins-kmeans	21	54	9.685557165066712	0.37533182103652507	1.1667149100685492	ica	3	4	1.0000000000000004	0.9880952380952386	1.0000000000000004	0.8320312500000001	0.8526475694444445	0.8203125000000001
ica-3	5-bins-kmeans	21	54	9.736365322954953	0.4260094170458615	2.259032860980369	ica	3	5	1.0000000000000004	0.9809523809523815	1.0000000000000004	0.8891555555555553	0.9022222222222221	0.8863111111111109
ica-4	bin	28	96	9.627825034083799	0.3724168229382485	0.7532578239915892	ica	4	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.72265625	0.7317708333333335	0.6927083333333334
ica-4	2-bins-uniform	28	96	9.601906083989888	0.37349160097073764	0.7650076419813558	ica	4	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7604166666666667	0.7604166666666667	0.6927083333333334
ica-4	3-bins-uniform	28	96	9.600906206993386	0.4223544489359483	2.0783744970103726	ica	4	3	0.9999999999999997	0.9880952380952377	0.9999999999999997	0.8827160493827162	0.8995198902606311	0.8743141289437583
ica-4	4-bins-uniform	28	96	9.74636826699134	0.6548243900761008	6.680222452036105	ica	4	4	0.9732142857142854	0.964285714285714	0.9821428571428568	0.9519449869791666	0.9545084635416669	0.9465738932291664
ica-4	2-bins-kmeans	28	96	9.65259525703732	0.37398775899782777	0.7525013249833137	ica	4	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7460937500000001	0.7200520833333333	0.7083333333333333
ica-4	1-bin-extended	28	96	9.65764161304105	0.42186190700158477	2.0525035080499947	ica	4	3	0.952380952380952	0.952380952380952	0.952380952380952	0.9161522633744855	0.9248971193415637	0.9159807956104254
ica-4	2-bins-extended-uniform	28	96	9.717392086051404	0.6554830839158967	6.720447744010016	ica	4	4	0.9285714285714283	0.9285714285714283	0.9285714285714283	0.9733072916666667	0.9763997395833333	0.9683837890625
ica-4	3-bins-extended-uniform	28	96	10.110930087044835	1.240668101934716	19.005611871019937	ica	4	5	0.9428571428571425	0.9357142857142854	0.9428571428571425	0.98088	0.9832	0.9813999999999999
ica-4	2-bins-extended-kmeans	28	96	9.787841237033717	0.6570360920159146	6.692325177020393	ica	4	4	0.9285714285714283	0.9285714285714283	0.9285714285714283	0.9751790364583334	0.9723714192708335	0.9709065755208333
ica-4	3-bins-extended-kmeans	28	96	10.223692752071656	1.2429458139231429	18.971479465952143	ica	4	5	0.9428571428571425	0.9428571428571425	0.9428571428571425	0.9799599999999999	0.9825866666666666	0.978253333333333
ica-4	5-bins-uniform	28	96	10.056154396035708	1.2400707539636642	19.031621883041225	ica	4	5	0.9714285714285711	0.9499999999999996	0.9785714285714282	0.9773466666666668	0.9806	0.9760933333333329
ica-4	3-bins-kmeans	28	96	9.631266526994295	0.4226410270202905	2.0566123489988968	ica	4	3	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.8780864197530867	0.8930041152263374	0.8626543209876543
ica-4	4-bins-kmeans	28	96	9.76554881001357	0.6544929950032383	6.683011294924654	ica	4	4	0.9999999999999997	0.9910714285714283	0.9999999999999997	0.9445393880208331	0.9510498046874999	0.9435628255208333
ica-4	5-bins-kmeans	28	96	10.16053195798304	1.2404960689600557	19.041285416926257	ica	4	5	0.9999999999999997	0.9714285714285711	0.9928571428571425	0.9759599999999998	0.97772	0.9751066666666662
ica-5	bin	35	150	9.648449765983969	0.41500344895757735	1.5500047879759222	ica	5	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.7953125000000001	0.8187500000000002	0.7859375000000003
ica-5	2-bins-uniform	35	150	9.606614760006778	0.41574663296341896	1.5532142960000783	ica	5	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.8244791666666669	0.8510416666666666	0.7651041666666668
ica-5	3-bins-uniform	35	150	9.694652708945796	0.6948734869947657	8.582701070932671	ica	5	3	0.9904761904761907	0.9904761904761907	1.0000000000000002	0.9536808413351621	0.9587562871513485	0.9527663465935069
ica-5	4-bins-uniform	35	150	10.500327057088725	2.027824418968521	43.43750757793896	ica	5	4	0.9928571428571431	0.9785714285714288	0.9785714285714289	0.9860595703124997	0.9875488281249999	0.9860432942708333
ica-5	2-bins-kmeans	35	150	9.63434214994777	0.41822093504015356	1.5501882759854198	ica	5	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.8244791666666668	0.8489583333333333	0.7927083333333332
ica-5	1-bin-extended	35	150	9.743256941088475	0.7023099039215595	8.570139574003406	ica	5	3	0.9523809523809527	0.9523809523809527	0.9523809523809527	0.9604023776863285	0.9668952903520804	0.9628715134887974
ica-5	2-bins-extended-uniform	35	150	10.52635833795648	2.0300102799665183	43.40449600107968	ica	5	4	0.9285714285714288	0.9285714285714288	0.9285714285714288	0.9907796223958333	0.9923990885416668	0.9887695312500004
ica-5	3-bins-extended-uniform	35	150	13.29520076198969	6.720660484046675	163.28631540993229	ica	5	5	0.9371428571428574	0.9314285714285716	0.9428571428571431	0.995648	0.9961984000000005	0.9954730666666664
ica-5	2-bins-extended-kmeans	35	150	10.646041264990345	2.0328935669967905	43.51738326693885	ica	5	4	0.9285714285714288	0.9285714285714288	0.9285714285714288	0.9914550781250001	0.9928873697916665	0.9898193359374993
ica-5	3-bins-extended-kmeans	35	150	13.432702791993506	6.725964436074719	164.0684019990731	ica	5	5	0.9428571428571431	0.9371428571428574	0.9428571428571431	0.9955050666666667	0.9960256000000002	0.9952682666666667
ica-5	5-bins-uniform	35	150	13.38052380096633	6.727891777991317	181.64870518899988	ica	5	5	0.9771428571428574	0.965714285714286	0.9714285714285716	0.9951594666666665	0.9956821333333329	0.9949247999999999
ica-5	3-bins-kmeans	35	150	9.80541945900768	0.6977967399870977	8.610869480995461	ica	5	3	1.0000000000000002	0.9904761904761907	1.0000000000000002	0.953132144490169	0.960036579789666	0.9480109739369001
ica-5	4-bins-kmeans	35	150	10.61119973496534	2.0327388970181346	43.4854825300863	ica	5	4	1.0000000000000002	0.9928571428571431	1.0000000000000002	0.9862304687499999	0.9869954427083333	0.9857259114583334
ica-5	5-bins-kmeans	35	150	13.42484220303595	6.720596645027399	163.5235360499937	ica	5	5	0.9942857142857146	0.9885714285714288	1.0000000000000002	0.9951125333333335	0.9952725333333334	0.994971733333333
1-randomized	bin	7	6	2.8689857630524784	0.5171723290113732	0.13854766392614692	pca	1	2	0.9999999999999998	0.9999999999999998	0.9999999999999998	0.9166666666666665	0.8749999999999999	0.9166666666666665
1-randomized	2-bins-uniform	7	6	2.866128631052561	0.5153335559880361	0.14847034693229944	pca	1	2	0.9999999999999998	0.9285714285714284	0.9999999999999998	0.8333333333333333	0.8749999999999999	0.9166666666666665
1-randomized	3-bins-uniform	7	6	2.8644881380023435	0.5176763109629974	0.15187699301168323	pca	1	3	0.9999999999999998	0.8095238095238093	0.9047619047619047	0.6111111111111112	0.6666666666666666	0.6296296296296295
1-randomized	4-bins-uniform	7	6	2.8695051970425993	0.5151027429383248	0.15518914198037237	pca	1	4	0.9285714285714284	0.7857142857142856	0.8928571428571428	0.5833333333333334	0.6354166666666666	0.5833333333333334
1-randomized	2-bins-kmeans	7	6	2.908808988984674	0.5143944900482893	0.17153309599962085	pca	1	2	0.9999999999999998	0.9999999999999998	0.9999999999999998	0.8749999999999999	0.8749999999999999	0.8749999999999999
1-randomized	1-bin-extended	7	6	2.877843596972525	0.5150727940490469	0.1542015109444037	pca	1	3	0.6666666666666666	0.6666666666666666	0.6666666666666666	0.7407407407407407	0.6666666666666666	0.7407407407407407
1-randomized	2-bins-extended-uniform	7	6	2.872954196995124	0.5157102789962664	0.15687783702742308	pca	1	4	0.4999999999999999	0.4642857142857142	0.4999999999999999	0.7083333333333334	0.7395833333333334	0.7291666666666666
1-randomized	3-bins-extended-uniform	7	6	2.874140730011277	0.5156582089839503	0.1719161089276895	pca	1	5	0.6000000000000001	0.48571428571428577	0.5428571428571429	0.62	0.6933333333333334	0.6533333333333333
1-randomized	2-bins-extended-kmeans	7	6	2.8935180000262335	0.5141398790292442	0.15811940201092511	pca	1	4	0.4999999999999999	0.4999999999999999	0.4999999999999999	0.71875	0.71875	0.71875
1-randomized	3-bins-extended-kmeans	7	6	2.904336210107431	0.5167417139746249	0.1585044520907104	pca	1	5	0.6000000000000001	0.5714285714285715	0.5714285714285715	0.6333333333333333	0.6266666666666667	0.6400000000000001
1-randomized	5-bins-uniform	7	6	2.873188773985021	0.5155515250517055	0.16400315600913018	pca	1	5	0.9142857142857141	0.7714285714285714	0.8857142857142857	0.4733333333333334	0.5533333333333333	0.47333333333333333
1-randomized	3-bins-kmeans	7	6	2.900571562931873	0.5142097360221669	0.14722315792459995	pca	1	3	0.9999999999999998	0.9523809523809521	0.9523809523809521	0.6481481481481481	0.5925925925925926	0.6296296296296298
1-randomized	4-bins-kmeans	7	6	2.910681274952367	0.5144637930206954	0.15321399201638997	pca	1	4	0.9999999999999998	0.8571428571428571	0.9642857142857142	0.5416666666666666	0.5520833333333333	0.53125
1-randomized	5-bins-kmeans	7	6	2.915696550044231	0.5146512229694054	0.16042831190861762	pca	1	5	0.9714285714285713	0.8857142857142857	0.9714285714285713	0.4533333333333333	0.45333333333333337	0.44666666666666666
2-randomized	bin	14	24	2.9286371869966388	0.5601502269273624	0.24421298294328153	pca	2	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7604166666666665	0.7187500000000001	0.7291666666666667
2-randomized	2-bins-uniform	14	24	2.9295506270136684	0.5607787430053577	0.2458897678880021	pca	2	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.71875	0.8125	0.7395833333333334
2-randomized	3-bins-uniform	14	24	2.929406966897659	0.5632453210419044	0.28691686398815364	pca	2	3	0.9999999999999997	0.9761904761904758	0.9999999999999997	0.6111111111111112	0.70679012345679	0.6172839506172839
2-randomized	4-bins-uniform	14	24	2.93212631798815	0.5641337620327249	0.3374069160781801	pca	2	4	0.9999999999999997	0.9464285714285712	0.964285714285714	0.625	0.7526041666666667	0.6940104166666666
2-randomized	2-bins-kmeans	14	24	2.9696850740583614	0.5612926429603249	0.23999170400202274	pca	2	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7604166666666665	0.7395833333333333	0.75
2-randomized	1-bin-extended	14	24	2.940018218010664	0.5630338650662452	0.28013160405680537	pca	2	3	0.6666666666666667	0.7142857142857142	0.6666666666666667	0.7839506172839507	0.7685185185185186	0.7685185185185185
2-randomized	2-bins-extended-uniform	14	24	2.933458548039198	0.5647625719429925	0.34106192097533494	pca	2	4	0.49999999999999983	0.9285714285714283	0.49999999999999983	0.8398437500000001	0.8776041666666667	0.8424479166666667
2-randomized	3-bins-extended-uniform	14	24	2.933157026069239	0.5696249139728025	0.42025754309725016	pca	2	5	0.9428571428571426	0.9285714285714283	0.9428571428571426	0.8119999999999999	0.854	0.816
2-randomized	2-bins-extended-kmeans	14	24	2.9706699330126867	0.5655397439841181	0.3352291820337996	pca	2	4	0.49999999999999983	0.9285714285714283	0.7142857142857141	0.8450520833333335	0.8476562500000001	0.8489583333333335
2-randomized	3-bins-extended-kmeans	14	24	2.9935696680331603	0.5700675820698962	0.41776669095270336	pca	2	5	0.9428571428571426	0.9428571428571426	0.9428571428571426	0.7706666666666666	0.8193333333333335	0.7966666666666666
2-randomized	5-bins-uniform	14	24	2.932452265988104	0.5699898269958794	0.4117862170096487	pca	2	5	0.9857142857142854	0.9571428571428569	0.9714285714285711	0.6673333333333333	0.7426666666666668	0.692
2-randomized	3-bins-kmeans	14	24	2.9866067400434986	0.5620259499410167	0.292291983962059	pca	2	3	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.5185185185185185	0.6296296296296297	0.5895061728395061
2-randomized	4-bins-kmeans	14	24	2.987405798980035	0.5659685099963099	0.3405302850296721	pca	2	4	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.59765625	0.6471354166666666	0.59765625
2-randomized	5-bins-kmeans	14	24	3.0132401438895613	0.5711769870249555	0.41334625997114927	pca	2	5	0.9999999999999997	0.9857142857142854	0.9999999999999997	0.6306666666666667	0.7026666666666667	0.6186666666666666
3-randomized	bin	21	54	3.019725132966414	0.5907017249846831	0.42435456009116024	pca	3	2	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6354166666666666	0.7326388888888888	0.6597222222222222
3-randomized	2-bins-uniform	21	54	3.02714092109818	0.5918195369886234	0.4191932560643181	pca	3	2	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6909722222222221	0.7743055555555556	0.6736111111111112
3-randomized	3-bins-uniform	21	54	3.0351121369749308	0.6002063490450382	0.6503730010008439	pca	3	3	1.0000000000000004	0.9841269841269846	1.0000000000000004	0.755829903978052	0.8209876543209874	0.755829903978052
3-randomized	4-bins-uniform	21	54	3.050992834032513	0.6231286179972813	1.1676079720491543	pca	3	4	1.0000000000000004	0.9642857142857146	0.9642857142857146	0.8478732638888887	0.880642361111111	0.8485243055555556
3-randomized	2-bins-kmeans	21	54	3.083039495977573	0.5914510500151664	0.42287655698601156	pca	3	2	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6736111111111109	0.6944444444444444	0.6493055555555556
3-randomized	1-bin-extended	21	54	3.035998075036332	0.5994746329961345	0.6491977989207953	pca	3	3	0.8571428571428574	0.9523809523809528	0.9047619047619051	0.8367626886145403	0.8737997256515774	0.8532235939643349
3-randomized	2-bins-extended-uniform	21	54	3.0499739759834483	0.623344563995488	1.1660743809770793	pca	3	4	0.9285714285714288	0.9285714285714288	0.9285714285714288	0.927300347222222	0.9455295138888888	0.9236111111111109
3-randomized	3-bins-extended-uniform	21	54	3.079673256026581	0.6757521280087531	2.3642020859988406	pca	3	5	0.9428571428571433	0.9333333333333338	0.9428571428571433	0.9336888888888888	0.9501333333333334	0.9336888888888889
3-randomized	2-bins-extended-kmeans	21	54	3.1106581509811804	0.6252579279243946	1.1650303340284154	pca	3	4	0.8571428571428574	0.9285714285714288	0.7857142857142858	0.9236111111111108	0.931423611111111	0.9207899305555557
3-randomized	3-bins-extended-kmeans	21	54	3.161312578013167	0.6776712969876826	2.2962198660243303	pca	3	5	0.9428571428571433	0.9428571428571433	0.9428571428571433	0.9190222222222222	0.9384888888888888	0.9184000000000001
3-randomized	5-bins-uniform	21	54	3.0747007300378755	0.6768457270227373	2.3032560349674895	pca	3	5	0.9809523809523815	0.9619047619047623	0.9619047619047623	0.9066666666666665	0.9199111111111112	0.9004444444444443
3-randomized	3-bins-kmeans	21	54	3.1112979280296713	0.5996512590209022	0.6421202140627429	pca	3	3	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.6961591220850479	0.7681755829903977	0.6995884773662551
3-randomized	4-bins-kmeans	21	54	3.132374776992947	0.6230340739712119	1.1941560399718583	pca	3	4	1.0000000000000004	1.0000000000000004	1.0000000000000004	0.8381076388888886	0.8587239583333333	0.8211805555555557
3-randomized	5-bins-kmeans	21	54	3.1976346800802276	0.6778622589772567	2.306846719002351	pca	3	5	1.0000000000000004	0.990476190476191	0.990476190476191	0.9024	0.909511111111111	0.8889777777777776
4-randomized	bin	28	96	3.1008773470530286	0.6247236049966887	0.803095085080713	pca	4	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.6549479166666665	0.7747395833333333	0.6874999999999999
4-randomized	2-bins-uniform	28	96	3.099668620969169	0.6257713249651715	0.7951157509814948	pca	4	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7434895833333335	0.7903645833333334	0.6979166666666667
4-randomized	3-bins-uniform	28	96	3.129046320100315	0.6743419009726495	2.0900974879041314	pca	4	3	0.9999999999999997	0.9761904761904758	0.9999999999999997	0.8983196159122084	0.917352537722908	0.8895747599451302
4-randomized	4-bins-uniform	28	96	3.2330164179438725	0.9079899500356987	6.72997985908296	pca	4	4	0.9910714285714283	0.964285714285714	0.9732142857142854	0.956787109375	0.9607747395833334	0.9515380859375002
4-randomized	2-bins-kmeans	28	96	3.176497025997378	0.6260246880119666	0.7869053059257567	pca	4	2	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.7135416666666667	0.7552083333333333	0.7174479166666667
4-randomized	1-bin-extended	28	96	3.1313874130137265	0.6736048849998042	2.097549136960879	pca	4	3	0.952380952380952	0.952380952380952	0.952380952380952	0.9075788751714677	0.9320987654320988	0.9163237311385461
4-randomized	2-bins-extended-uniform	28	96	3.2325040589785203	0.9076180519768968	6.7275834769243374	pca	4	4	0.9285714285714283	0.9285714285714283	0.9285714285714283	0.9721272786458335	0.9774983723958333	0.9684244791666664
4-randomized	3-bins-extended-uniform	28	96	3.619008066947572	1.4979244410060346	19.06441138999071	pca	4	5	0.9428571428571425	0.9285714285714283	0.9428571428571425	0.9837733333333334	0.98664	0.9823466666666668
4-randomized	2-bins-extended-kmeans	28	96	3.3095584919210523	0.9078726380830631	7.225637778989039	pca	4	4	0.9285714285714283	0.9285714285714283	0.9285714285714283	0.9695638020833334	0.9747721354166666	0.9700113932291666
4-randomized	3-bins-extended-kmeans	28	96	3.73144882498309	1.5008000429952517	19.048275894951075	pca	4	5	0.9428571428571425	0.9428571428571425	0.9428571428571425	0.9802133333333335	0.9839466666666666	0.9771600000000001
4-randomized	5-bins-uniform	28	96	3.6165066389366984	1.4983603929867968	19.08289426693227	pca	4	5	0.9714285714285711	0.9571428571428569	0.964285714285714	0.9792666666666664	0.9793333333333335	0.9760799999999998
4-randomized	3-bins-kmeans	28	96	3.2427552469307557	0.67453492898494	2.0749082879628986	pca	4	3	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.8744855967078189	0.8971193415637861	0.8544238683127573
4-randomized	4-bins-kmeans	28	96	3.3446670189732686	0.9086565930629149	6.739238149952143	pca	4	4	0.9999999999999997	0.9999999999999997	0.9999999999999997	0.9493001302083333	0.9568684895833331	0.9482421875000002
4-randomized	5-bins-kmeans	28	96	3.7675006290664896	1.4957574720028788	19.07944862090517	pca	4	5	0.9999999999999997	0.9857142857142853	0.9928571428571425	0.9784666666666665	0.9790800000000002	0.975173333333333
5-randomized	bin	35	150	3.208726990967989	0.6710954409791157	1.5784233149606735	pca	5	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.7729166666666666	0.8416666666666669	0.7895833333333334
5-randomized	2-bins-uniform	35	150	3.207150967908092	0.6732283080928028	1.6085217150393873	pca	5	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.8125000000000002	0.8531249999999999	0.7973958333333333
5-randomized	3-bins-uniform	35	150	3.3533847860526294	0.9527265779906884	8.598485384020023	pca	5	3	1.0000000000000002	0.9809523809523811	1.0000000000000002	0.9606310013717416	0.9658893461362597	0.9572473708276178
5-randomized	4-bins-uniform	35	150	4.112081015948206	2.2919568120269105	43.56023916404229	pca	5	4	0.985714285714286	0.9714285714285716	0.9714285714285716	0.9874348958333333	0.9880533854166664	0.9869140625000004
5-randomized	2-bins-kmeans	35	150	3.308856825926341	0.6735312980599701	1.597015674924478	pca	5	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.7947916666666669	0.8380208333333333	0.7916666666666664
5-randomized	1-bin-extended	35	150	3.3445906770648435	0.953355856006965	8.607860504067503	pca	5	3	0.9523809523809527	0.9523809523809527	0.9523809523809527	0.9609053497942389	0.970781893004115	0.9630086877000451
5-randomized	2-bins-extended-uniform	35	150	4.109081713948399	2.2918350740801543	43.58605354290921	pca	5	4	0.9285714285714288	0.9285714285714288	0.9285714285714288	0.9905598958333336	0.9924153645833336	0.9899169921875002
5-randomized	3-bins-extended-uniform	35	150	6.912138776970096	6.985862417030148	163.47342415794265	pca	5	5	0.9428571428571431	0.9314285714285716	0.9428571428571431	0.996264533333333	0.9967445333333332	0.9959573333333331
5-randomized	2-bins-extended-kmeans	35	150	4.203130378969945	2.295180225977674	44.73984377505258	pca	5	4	0.9285714285714288	0.9285714285714288	0.9285714285714288	0.9898763020833333	0.9919352213541666	0.9898274739583334
5-randomized	3-bins-extended-kmeans	35	150	7.507956360001117	7.020098723005503	175.1844836359378	pca	5	5	0.9428571428571431	0.9428571428571431	0.9428571428571431	0.9955541333333334	0.9962090666666669	0.9951957333333333
5-randomized	5-bins-uniform	35	150	6.918118829955347	6.9794839600799605	162.927175955032	pca	5	5	0.965714285714286	0.9600000000000002	0.9600000000000002	0.9954794666666666	0.9955946666666662	0.995016533333333
5-randomized	3-bins-kmeans	35	150	3.4878480680054054	0.9528183490037918	8.60271696106065	pca	5	3	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.9527206218564243	0.9598994055784184	0.9486968449931413
5-randomized	4-bins-kmeans	35	150	4.344884885009378	2.292161527904682	45.075917155016214	pca	5	4	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.9869384765625001	0.9877929687499999	0.9860107421874995
5-randomized	5-bins-kmeans	35	150	7.1142536220140755	6.977889334084466	163.2749814960407	pca	5	5	1.0000000000000002	0.9885714285714288	0.9942857142857146	0.995189333333333	0.9954517333333328	0.9948800000000001


==> plt/mnist-X20-11-13-15.csv <==
# extraction	discretization	nodes	edges	construction time (s)	fitting time (s)	coverage computation time (s)	tech	components	intervals/component	ufc coverage	ufc coverage (half)	ufc coverage (nobar)	mfc coverage	mfc coverage (half)	mfc coverage (nobar)
ica-1	bin	3	2	0.2731362619670108	0.012722646002657712	0.07250140001997352	ica	1	2	1.0	1.0	1.0	0.875	0.875	0.875
ica-1	2-bins-uniform	3	2	0.2715992840239778	0.012793157948181033	0.07492781197652221	ica	1	2	1.0	1.0	1.0	1.0	0.75	1.0
ica-1	3-bins-uniform	3	2	0.2958285079803318	0.024576110998168588	0.07099323894362897	ica	1	3	1.0	0.8888888888888888	1.0	0.5	0.5555555555555556	0.5555555555555556
ica-1	4-bins-uniform	3	2	0.30808376998174936	0.025968990987166762	0.06444933894090354	ica	1	4	1.0	0.8333333333333333	0.9166666666666665	0.5	0.59375	0.53125
ica-1	2-bins-kmeans	3	2	0.29764344403520226	0.01266326499171555	0.07011028495617211	ica	1	2	1.0	1.0	1.0	0.75	0.75	0.875
ica-1	1-bin-extended	3	2	0.2732796120690182	0.012716493918560445	0.05927583703305572	ica	1	3	0.6666666666666666	0.6666666666666666	0.6666666666666666	0.7222222222222222	0.6666666666666666	0.7222222222222222
ica-1	2-bins-extended-uniform	3	2	0.2724155909381807	0.012743139057420194	0.1010933140059933	ica	1	4	0.5	0.5	0.5	0.75	0.6875	0.75
ica-1	3-bins-extended-uniform	3	2	0.2976105969864875	0.02637741295620799	0.07031630503479391	ica	1	5	0.6000000000000001	0.5333333333333334	0.6000000000000001	0.5800000000000001	0.64	0.6000000000000001
ica-1	2-bins-extended-kmeans	3	2	0.2813957069301978	0.012829115032218397	0.07074933592230082	ica	1	4	0.5	0.5	0.5	0.6875	0.6875	0.71875
ica-1	3-bins-extended-kmeans	3	2	0.2777824359945953	0.013313645962625742	0.08913928701076657	ica	1	5	0.6000000000000001	0.5333333333333334	0.6000000000000001	0.6	0.66	0.64
ica-1	5-bins-uniform	3	2	0.2742733299965039	0.012675386969931424	0.06818249309435487	ica	1	5	0.9333333333333333	0.7333333333333334	0.8666666666666667	0.32	0.44	0.52
ica-1	3-bins-kmeans	3	2	0.2827726829564199	0.012748187058605254	0.07269498205278069	ica	1	3	1.0	0.8888888888888888	1.0	0.5555555555555556	0.6111111111111112	0.6666666666666667
ica-1	4-bins-kmeans	3	2	0.3214266080176458	0.026022691978141665	0.08000188390724361	ica	1	4	1.0	0.8333333333333333	1.0	0.5	0.5	0.4375
ica-1	5-bins-kmeans	3	2	0.28975330002140254	0.01263789995573461	0.07568457094021142	ica	1	5	1.0	0.8666666666666667	1.0	0.4	0.44	0.38
ica-2	bin	6	8	0.3055095439776778	0.035551285021938384	0.08681318396702409	ica	2	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.8125	0.71875	0.78125
ica-2	2-bins-uniform	6	8	0.3084290730766952	0.036366016953252256	0.11055767198558897	ica	2	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.875	0.65625	0.78125
ica-2	3-bins-uniform	6	8	0.2786443120567128	0.01793762797024101	0.09452153509482741	ica	2	3	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.6388888888888888	0.6759259259259259	0.6944444444444444
ica-2	4-bins-uniform	6	8	0.2763208110118285	0.01874796999618411	0.11403808393515646	ica	2	4	0.9583333333333331	0.9583333333333331	0.9166666666666665	0.64453125	0.72265625	0.64453125
ica-2	2-bins-kmeans	6	8	0.3529347339645028	0.03481315600220114	0.09057355800177902	ica	2	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.84375	0.75	0.75
ica-2	1-bin-extended	6	8	0.3082786069717258	0.03632018493954092	0.08082221506629139	ica	2	3	0.6666666666666667	0.8888888888888887	0.6666666666666667	0.7962962962962963	0.8240740740740741	0.7962962962962963
ica-2	2-bins-extended-uniform	6	8	0.27561360399704427	0.018868571030907333	0.09953886899165809	ica	2	4	0.49999999999999994	0.8333333333333333	0.49999999999999994	0.8515625	0.85546875	0.83984375
ica-2	3-bins-extended-uniform	6	8	0.32100743299815804	0.04007539001759142	0.12593215599190444	ica	2	5	0.8666666666666666	0.8666666666666666	0.8666666666666666	0.826	0.844	0.846
ica-2	2-bins-extended-kmeans	6	8	0.3393680889857933	0.018550851033069193	0.11374369403347373	ica	2	4	0.49999999999999994	0.6666666666666666	0.49999999999999994	0.85546875	0.85546875	0.83984375
ica-2	3-bins-extended-kmeans	6	8	0.2950525199994445	0.020195045974105597	0.1263736638939008	ica	2	5	0.8666666666666666	0.8666666666666666	0.7333333333333333	0.8	0.834	0.7819999999999999
ica-2	5-bins-uniform	6	8	0.2772651909617707	0.02015440701507032	0.13172534597106278	ica	2	5	0.9333333333333332	0.9333333333333332	0.9333333333333332	0.7	0.73	0.682
ica-2	3-bins-kmeans	6	8	0.3402490090811625	0.03568237891886383	0.10224726505111903	ica	2	3	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.6388888888888888	0.6851851851851851	0.5925925925925926
ica-2	4-bins-kmeans	6	8	0.34573107911273837	0.03756846790201962	0.10981602093670517	ica	2	4	0.9999999999999999	0.9583333333333331	0.9583333333333331	0.59765625	0.72265625	0.62890625
ica-2	5-bins-kmeans	6	8	0.35164506000000983	0.041182435932569206	0.14074991492088884	ica	2	5	0.9666666666666666	0.9666666666666666	0.9666666666666666	0.684	0.744	0.6040000000000001
ica-3	bin	9	18	0.33119883900508285	0.04688070900738239	0.14859143097419292	ica	3	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.625	0.6979166666666666	0.6979166666666666
ica-3	2-bins-uniform	9	18	0.31739967898465693	0.049592208000831306	0.12496662593912333	ica	3	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.5625	0.6458333333333334	0.7083333333333333
ica-3	3-bins-uniform	9	18	0.3497373010031879	0.049259723047725856	0.1758737110067159	ica	3	3	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.7489711934156378	0.8333333333333333	0.7777777777777779
ica-3	4-bins-uniform	9	18	0.2988487499533221	0.03453207202255726	0.2710504919523373	ica	3	4	0.9444444444444444	0.9722222222222223	0.9722222222222223	0.8535156250000001	0.880859375	0.8294270833333331
ica-3	2-bins-kmeans	9	18	0.3222870009485632	0.022835873998701572	0.11677014699671417	ica	3	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.6458333333333334	0.7395833333333333	0.7708333333333333
ica-3	1-bin-extended	9	18	0.33559408399742097	0.025694657932035625	0.1633782220305875	ica	3	3	0.6666666666666666	0.8888888888888891	0.7777777777777779	0.823045267489712	0.8641975308641975	0.8456790123456792
ica-3	2-bins-extended-uniform	9	18	0.3122940609464422	0.034788819029927254	0.30576934095006436	ica	3	4	0.8333333333333335	0.8333333333333335	0.8333333333333335	0.9192708333333334	0.927734375	0.9446614583333334
ica-3	3-bins-extended-uniform	9	18	0.3049226619768888	0.05049985204823315	0.476063757087104	ica	3	5	0.8666666666666667	0.8666666666666667	0.8666666666666667	0.9288000000000001	0.9509333333333333	0.9416
ica-3	2-bins-extended-kmeans	9	18	0.3802421819418669	0.05457547202240676	0.28801257198210806	ica	3	4	0.8333333333333335	0.8333333333333335	0.6666666666666667	0.9303385416666667	0.9270833333333333	0.9290364583333334
ica-3	3-bins-extended-kmeans	9	18	0.33052279299590737	0.05057182093150914	0.5115697160363197	ica	3	5	0.8666666666666667	0.8666666666666667	0.8666666666666667	0.9226666666666665	0.9509333333333332	0.9216000000000001
ica-3	5-bins-uniform	9	18	0.32039999996777624	0.0506722719874233	0.4943902379600331	ica	3	5	0.9555555555555557	0.9555555555555557	0.9555555555555557	0.9029333333333333	0.9274666666666668	0.9061333333333333
ica-3	3-bins-kmeans	9	18	0.32707210700027645	0.024598744930699468	0.1493578728986904	ica	3	3	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.6995884773662552	0.823045267489712	0.7098765432098766
ica-3	4-bins-kmeans	9	18	0.3578333330806345	0.0330056119710207	0.2620530710555613	ica	3	4	1.0000000000000002	0.9722222222222223	1.0000000000000002	0.8326822916666666	0.8671874999999999	0.8385416666666666
ica-3	5-bins-kmeans	9	18	0.35593917698133737	0.05207266297657043	0.4873406320111826	ica	3	5	1.0000000000000002	0.9777777777777779	1.0000000000000002	0.8919999999999999	0.9152	0.8928
ica-4	bin	12	32	0.3082105260109529	0.028294902062043548	0.20116025302559137	ica	4	2	1.0	1.0	1.0	0.66015625	0.765625	0.75
ica-4	2-bins-uniform	12	32	0.2921043399255723	0.029343290021643043	0.17725856509059668	ica	4	2	1.0	1.0	1.0	0.78515625	0.7578125	0.734375
ica-4	3-bins-uniform	12	32	0.31841982796322554	0.046050283941440284	0.45499292097520083	ica	4	3	1.0	0.9722222222222224	1.0	0.8832304526748971	0.9151234567901234	0.8919753086419753
ica-4	4-bins-uniform	12	32	0.3364607959520072	0.10212220705579966	1.4147913330234587	ica	4	4	1.0	0.9583333333333335	0.9791666666666667	0.9510498046875	0.953857421875	0.944580078125
ica-4	2-bins-kmeans	12	32	0.3497673540841788	0.028713523992337286	0.16616314207203686	ica	4	2	1.0	1.0	1.0	0.734375	0.76953125	0.7265625
ica-4	1-bin-extended	12	32	0.35131074697710574	0.044171488960273564	0.42598447389900684	ica	4	3	0.888888888888889	0.888888888888889	0.888888888888889	0.9074074074074073	0.9398148148148149	0.9295267489711934
ica-4	2-bins-extended-uniform	12	32	0.36308262194506824	0.10215186199638993	1.3646196241024882	ica	4	4	0.8333333333333334	0.8333333333333334	0.8333333333333334	0.971923828125	0.9775390625	0.970458984375
ica-4	3-bins-extended-uniform	12	32	0.44767155195586383	0.32849316799547523	4.284784151008353	ica	4	5	0.8666666666666668	0.8500000000000001	0.8666666666666668	0.9830399999999999	0.98668	0.98416
ica-4	2-bins-extended-kmeans	12	32	0.3982808259315789	0.10174602502956986	1.3950874300207943	ica	4	4	0.8333333333333334	0.8333333333333334	0.8333333333333334	0.9686279296875	0.9776611328125	0.974853515625
ica-4	3-bins-extended-kmeans	12	32	0.4941279049962759	0.3281130630057305	3.8496118650073186	ica	4	5	0.8666666666666668	0.8500000000000001	0.8666666666666668	0.98036	0.9856400000000001	0.9790400000000001
ica-4	5-bins-uniform	12	32	0.4396212580613792	0.3305725270183757	3.8442193339578807	ica	4	5	0.9500000000000002	0.9000000000000001	0.9666666666666668	0.9792400000000001	0.98376	0.97648
ica-4	3-bins-kmeans	12	32	0.32719420501962304	0.04421385703608394	0.42833759903442115	ica	4	3	1.0	0.9722222222222224	1.0	0.8780864197530863	0.9156378600823045	0.8863168724279835
ica-4	4-bins-kmeans	12	32	0.3865503730485216	0.10464408900588751	1.3804372679442167	ica	4	4	1.0	0.9791666666666667	1.0	0.946044921875	0.9598388671875	0.9478759765625
ica-4	5-bins-kmeans	12	32	0.4907011929899454	0.3300999370403588	3.8405146240256727	ica	4	5	1.0	0.9500000000000002	1.0	0.9750800000000001	0.9797999999999998	0.9758000000000001
ica-5	bin	15	50	0.32687552797142416	0.03907111403532326	0.32766670105047524	ica	5	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.7937500000000001	0.8218749999999999	0.8078125
ica-5	2-bins-uniform	15	50	0.34391121892258525	0.039015921065583825	0.33469817403238267	ica	5	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.8187499999999999	0.8265625	0.8156249999999999
ica-5	3-bins-uniform	15	50	0.3574087170418352	0.11254934896714985	1.6370508989784867	ica	5	3	0.9999999999999999	0.9777777777777776	0.9999999999999999	0.955281207133059	0.9625514403292181	0.955281207133059
ica-5	4-bins-uniform	15	50	0.5812822079751641	0.6304164050379768	8.338169615948573	ica	5	4	0.9999999999999999	0.9333333333333332	0.9999999999999999	0.9873779296874999	0.9892578125000001	0.9868896484375002
ica-5	2-bins-kmeans	15	50	8.514294666005298	0.03899812209419906	0.31468591291923076	ica	5	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.840625	0.8703125	0.8328125
ica-5	1-bin-extended	15	50	0.37605456495657563	0.11050459905527532	1.6457796259783208	ica	5	3	0.8888888888888888	0.8888888888888888	0.8888888888888888	0.9648834019204391	0.9729766803840879	0.9672153635116597
ica-5	2-bins-extended-uniform	15	50	0.6448229220695794	0.6270711129764095	8.317837532027625	ica	5	4	0.8333333333333333	0.8333333333333333	0.8333333333333333	0.9914306640625	0.9928955078124999	0.9918212890625001
ica-5	3-bins-extended-uniform	15	50	1.6061961749801412	2.24393776897341	31.457942512934096	ica	5	5	0.8666666666666666	0.8533333333333333	0.8666666666666666	0.9958335999999999	0.9969728	0.9956735999999999
ica-5	2-bins-extended-kmeans	15	50	0.6097084009088576	0.6266633271006867	8.303583703003824	ica	5	4	0.8333333333333333	0.8333333333333333	0.8333333333333333	0.9924560546875001	0.9938720703125	0.9920166015624999
ica-5	3-bins-extended-kmeans	15	50	1.6361649569589645	2.2387822060845792	31.392967680003494	ica	5	5	0.8666666666666666	0.8399999999999999	0.8666666666666666	0.9958016	0.9971008	0.9959039999999999
ica-5	5-bins-uniform	15	50	1.5846479169558734	2.2435426630545408	31.522707771044225	ica	5	5	0.9333333333333332	0.9066666666666666	0.9599999999999999	0.9951359999999998	0.9963647999999999	0.9953023999999998
ica-5	3-bins-kmeans	15	50	0.4285332830622792	0.11259629798587412	1.6274934009416029	ica	5	3	0.9999999999999999	0.9555555555555555	0.9999999999999999	0.952400548696845	0.9661179698216735	0.9584362139917696
ica-5	4-bins-kmeans	15	50	0.6265430400380865	0.6299455509288236	8.376266696024686	ica	5	4	0.9999999999999999	0.9833333333333332	0.9999999999999999	0.9869140624999999	0.9892333984374999	0.9872802734375001
ica-5	5-bins-kmeans	15	50	1.6702836729818955	2.2410626739729196	31.56816444103606	ica	5	5	0.9999999999999999	0.9733333333333332	0.9866666666666666	0.9948800000000001	0.9955392	0.9951552
1-randomized	bin	3	2	0.25773820106405765	0.016760054975748062	0.061159322038292885	pca	1	2	1.0	1.0	1.0	1.0	0.875	0.875
1-randomized	2-bins-uniform	3	2	0.25826432299800217	0.016821169992908835	0.058644525008276105	pca	1	2	1.0	1.0	1.0	0.875	0.875	1.0
1-randomized	3-bins-uniform	3	2	0.2584368879906833	0.016837217030115426	0.06000873201992363	pca	1	3	1.0	1.0	1.0	0.6666666666666666	0.5	0.5555555555555556
1-randomized	4-bins-uniform	3	2	0.26213582803029567	0.017316607059910893	0.05815348704345524	pca	1	4	0.9166666666666665	0.9166666666666665	1.0	0.6875	0.5625	0.46875
1-randomized	2-bins-kmeans	3	2	0.26862671703565866	0.016275772009976208	0.05915446800645441	pca	1	2	1.0	1.0	1.0	0.875	0.875	0.875
1-randomized	1-bin-extended	3	2	0.26083223102614284	0.017701096017844975	0.05735600006300956	pca	1	3	0.6666666666666666	0.6666666666666666	0.6666666666666666	0.7222222222222222	0.6111111111111112	0.7222222222222222
1-randomized	2-bins-extended-uniform	3	2	0.25863622408360243	0.015225198934786022	0.06146962498314679	pca	1	4	0.5	0.5	0.5	0.71875	0.71875	0.75
1-randomized	3-bins-extended-uniform	3	2	0.25601567095145583	0.014525918057188392	0.05869311606511474	pca	1	5	0.6000000000000001	0.6000000000000001	0.6000000000000001	0.64	0.5800000000000001	0.6
1-randomized	2-bins-extended-kmeans	3	2	0.26311061799060553	0.014771801070310175	0.05728699592873454	pca	1	4	0.5	0.5	0.5	0.71875	0.71875	0.71875
1-randomized	3-bins-extended-kmeans	3	2	0.2715519879711792	0.015006426954641938	0.057643907028250396	pca	1	5	0.6000000000000001	0.6000000000000001	0.6000000000000001	0.64	0.5800000000000001	0.64
1-randomized	5-bins-uniform	3	2	0.2570994689594954	0.014597928966395557	0.05882805003784597	pca	1	5	0.9333333333333333	0.8666666666666667	0.9333333333333333	0.45999999999999996	0.5	0.44000000000000006
1-randomized	3-bins-kmeans	3	2	0.270248532993719	0.015132418950088322	0.05917398806195706	pca	1	3	1.0	1.0	1.0	0.6666666666666667	0.5	0.6666666666666666
1-randomized	4-bins-kmeans	3	2	0.2723328620195389	0.015136472997255623	0.058525745989754796	pca	1	4	1.0	0.9166666666666666	1.0	0.5625	0.40625	0.5
1-randomized	5-bins-kmeans	3	2	0.27073079999536276	0.014946221956051886	0.057077373028732836	pca	1	5	0.9333333333333333	0.9333333333333333	1.0	0.54	0.32	0.38
2-randomized	bin	6	8	0.2604527600342408	0.020372258964926004	0.0690198780503124	pca	2	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.84375	0.71875	0.71875
2-randomized	2-bins-uniform	6	8	0.2592436099657789	0.020278988988138735	0.07213629805482924	pca	2	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.78125	0.84375	0.75
2-randomized	3-bins-uniform	6	8	0.2570388069143519	0.019686607061885297	0.08211995800957084	pca	2	3	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.6388888888888888	0.5925925925925926	0.6481481481481481
2-randomized	4-bins-uniform	6	8	0.2620438680751249	0.022209147922694683	0.08807083498686552	pca	2	4	0.9583333333333331	0.9583333333333331	0.9583333333333331	0.625	0.73046875	0.72265625
2-randomized	2-bins-kmeans	6	8	0.27575477003119886	0.019650712027214468	0.07432992605026811	pca	2	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.84375	0.71875	0.8125
2-randomized	1-bin-extended	6	8	0.26061930996365845	0.020703242043964565	0.0777674790006131	pca	2	3	0.6666666666666667	0.7777777777777777	0.6666666666666667	0.787037037037037	0.7777777777777777	0.7592592592592593
2-randomized	2-bins-extended-uniform	6	8	0.2622007590252906	0.022221005987375975	0.08789799502119422	pca	2	4	0.49999999999999994	0.8333333333333333	0.49999999999999994	0.84765625	0.87109375	0.84375
2-randomized	3-bins-extended-uniform	6	8	0.26703409699257463	0.02204863296356052	0.11264829500578344	pca	2	5	0.8666666666666666	0.8666666666666666	0.8666666666666666	0.8180000000000001	0.8079999999999999	0.8280000000000001
2-randomized	2-bins-extended-kmeans	6	8	0.28138100204523653	0.020790350041352212	0.09213283704593778	pca	2	4	0.49999999999999994	0.49999999999999994	0.49999999999999994	0.85546875	0.83984375	0.8515625
2-randomized	3-bins-extended-kmeans	6	8	0.2970981070538983	0.023864059941843152	0.1115229589631781	pca	2	5	0.7333333333333333	0.8666666666666666	0.8666666666666666	0.744	0.818	0.8200000000000001
2-randomized	5-bins-uniform	6	8	0.26667462091427296	0.022814012016169727	0.10913111292757094	pca	2	5	0.9666666666666666	0.9333333333333332	0.9333333333333332	0.6419999999999999	0.74	0.706
2-randomized	3-bins-kmeans	6	8	0.29357039905153215	0.022390394937247038	0.0802322740200907	pca	2	3	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.4444444444444444	0.6018518518518519	0.6481481481481481
2-randomized	4-bins-kmeans	6	8	0.2819025479257107	0.020474498043768108	0.08863259898498654	pca	2	4	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.56640625	0.63671875	0.69140625
2-randomized	5-bins-kmeans	6	8	0.2895539130549878	0.02308543398976326	0.10728468606248498	pca	2	5	0.9666666666666666	0.9999999999999999	0.9999999999999999	0.626	0.6940000000000001	0.678
3-randomized	bin	9	18	0.2614685279550031	0.024740978959016502	0.10695925599429756	pca	3	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.6666666666666667	0.6666666666666666	0.6666666666666666
3-randomized	2-bins-uniform	9	18	0.2601693000178784	0.025172548019327223	0.10611803398933262	pca	3	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.7083333333333334	0.7395833333333333	0.6354166666666666
3-randomized	3-bins-uniform	9	18	0.2658871990861371	0.02966820599976927	0.14629684190731496	pca	3	3	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.7613168724279834	0.7736625514403292	0.7921810699588477
3-randomized	4-bins-uniform	9	18	0.2673445059917867	0.0355201680213213	0.2617176960920915	pca	3	4	0.9722222222222223	0.9722222222222223	0.9722222222222223	0.8307291666666667	0.86328125	0.849609375
3-randomized	2-bins-kmeans	9	18	0.28137488500215113	0.02510060789063573	0.10460435505956411	pca	3	2	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.6875	0.6041666666666666	0.6145833333333334
3-randomized	1-bin-extended	9	18	0.26310134294908494	0.02992225205525756	0.16239653795491904	pca	3	3	0.8888888888888891	0.8888888888888891	0.8888888888888891	0.845679012345679	0.8786008230452674	0.8662551440329218
3-randomized	2-bins-extended-uniform	9	18	0.27982105500996113	0.038481871015392244	0.25590057799126953	pca	3	4	0.8333333333333335	0.8333333333333335	0.8333333333333335	0.9270833333333334	0.9368489583333334	0.9225260416666667
3-randomized	3-bins-extended-uniform	9	18	0.28169324703048915	0.05410200101323426	0.4689024200197309	pca	3	5	0.8666666666666667	0.8666666666666667	0.8666666666666667	0.9338666666666666	0.9386666666666665	0.9426666666666665
3-randomized	2-bins-extended-kmeans	9	18	0.2901554899290204	0.03566002903971821	0.25122472702059895	pca	3	4	0.8333333333333335	0.8333333333333335	0.8333333333333335	0.9257812499999999	0.9205729166666666	0.9173177083333334
3-randomized	3-bins-extended-kmeans	9	18	0.31466438493225724	0.05546707799658179	0.4793483179528266	pca	3	5	0.8666666666666667	0.8666666666666667	0.8666666666666667	0.9189333333333333	0.9472	0.9306666666666665
3-randomized	5-bins-uniform	9	18	0.2815391649492085	0.054047768004238605	0.4887982349609956	pca	3	5	0.9777777777777779	0.9333333333333333	0.9555555555555557	0.9029333333333333	0.9242666666666666	0.9037333333333332
3-randomized	3-bins-kmeans	9	18	0.28919605701230466	0.027232725056819618	0.15040818590205163	pca	3	3	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.6954732510288066	0.802469135802469	0.7489711934156378
3-randomized	4-bins-kmeans	9	18	0.30278571497183293	0.036430111969821155	0.2708546130452305	pca	3	4	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.8450520833333333	0.8561197916666666	0.8528645833333335
3-randomized	5-bins-kmeans	9	18	0.323447247967124	0.05384936206974089	0.49316908698529005	pca	3	5	0.9777777777777779	1.0000000000000002	1.0000000000000002	0.8965333333333333	0.9112	0.8968
4-randomized	bin	12	32	0.2585402789991349	0.030771996942348778	0.17384862306062132	pca	4	2	1.0	1.0	1.0	0.640625	0.7734375	0.70703125
4-randomized	2-bins-uniform	12	32	0.2656214430462569	0.03329728695098311	0.1750626330031082	pca	4	2	1.0	1.0	1.0	0.75	0.70703125	0.69140625
4-randomized	3-bins-uniform	12	32	0.27219800802413374	0.04704152303747833	0.4279296569293365	pca	4	3	1.0	0.9722222222222224	1.0	0.8837448559670781	0.9115226337448561	0.8996913580246915
4-randomized	4-bins-uniform	12	32	0.309945942950435	0.10695163405034691	1.3640054980060086	pca	4	4	0.9791666666666667	0.9583333333333335	0.9791666666666667	0.9525146484375	0.9595947265625	0.953857421875
4-randomized	2-bins-kmeans	12	32	0.288442856981419	0.03150002600159496	0.18022123503033072	pca	4	2	1.0	1.0	1.0	0.71484375	0.75	0.70703125
4-randomized	1-bin-extended	12	32	0.28105179499834776	0.050126563059166074	0.42136170295998454	pca	4	3	0.888888888888889	0.888888888888889	0.888888888888889	0.9110082304526749	0.9382716049382716	0.9259259259259259
4-randomized	2-bins-extended-uniform	12	32	0.3029252700507641	0.10518929199315608	1.3716129320673645	pca	4	4	0.8333333333333334	0.8333333333333334	0.8333333333333334	0.9716796875	0.9713134765625	0.9698486328125
4-randomized	3-bins-extended-uniform	12	32	0.3993660720298067	0.3289189130300656	3.8451022810768336	pca	4	5	0.8666666666666668	0.8500000000000001	0.8666666666666668	0.9813599999999999	0.98576	0.98388
4-randomized	2-bins-extended-kmeans	12	32	0.3390852049924433	0.10712102800607681	1.3696570850443095	pca	4	4	0.8333333333333334	0.8333333333333334	0.8333333333333334	0.9696044921875	0.9755859375	0.9703369140625
4-randomized	3-bins-extended-kmeans	12	32	0.4517909800633788	0.3304680489236489	3.8304950459860265	pca	4	5	0.8666666666666668	0.8666666666666668	0.8666666666666668	0.9805200000000001	0.98756	0.97836
4-randomized	5-bins-uniform	12	32	0.3993977279169485	0.3282062209909782	4.069865603931248	pca	4	5	0.9833333333333335	0.9333333333333335	0.9666666666666668	0.97784	0.9803200000000001	0.97576
4-randomized	3-bins-kmeans	12	32	0.31315241393167526	0.047104522003792226	0.444699710002169	pca	4	3	1.0	1.0	1.0	0.8770576131687242	0.9223251028806585	0.861625514403292
4-randomized	4-bins-kmeans	12	32	0.35221288504544646	0.10695547796785831	1.3494328620145097	pca	4	4	1.0	0.9791666666666669	1.0	0.94921875	0.95947265625	0.9549560546875
4-randomized	5-bins-kmeans	12	32	0.45424852590076625	0.3281564200296998	3.849279702990316	pca	4	5	0.9833333333333335	0.9833333333333335	1.0	0.9771200000000001	0.98096	0.97516
5-randomized	bin	15	50	0.2639054369647056	0.04115092405118048	0.3303488069213927	pca	5	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.7765624999999999	0.8703125000000002	0.7937500000000001
5-randomized	2-bins-uniform	15	50	0.2738441239343956	0.04190986405592412	0.32762441493105143	pca	5	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.8312500000000002	0.8390625	0.796875
5-randomized	3-bins-uniform	15	50	0.3101077650208026	0.11351540102623403	1.6403204519301653	pca	5	3	0.9999999999999999	0.9555555555555555	0.9999999999999999	0.9547325102880657	0.967352537722908	0.9584362139917695
5-randomized	4-bins-uniform	15	50	0.5325998599873856	0.6299177820328623	8.336323727038689	pca	5	4	0.9666666666666666	0.9499999999999998	0.9833333333333332	0.9869384765625	0.9887695312499999	0.98759765625
5-randomized	2-bins-kmeans	15	50	0.30802670505363494	0.04194260691292584	0.3295531820040196	pca	5	2	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.8031250000000001	0.8609375	0.8062499999999999
5-randomized	1-bin-extended	15	50	0.309260904090479	0.11379694589413702	1.6396644850028679	pca	5	3	0.8888888888888888	0.8888888888888888	0.8888888888888888	0.9617283950617284	0.9766803840877915	0.9695473251028807
5-randomized	2-bins-extended-uniform	15	50	0.5291071539977565	0.6290036670397967	8.317225753096864	pca	5	4	0.8333333333333333	0.8333333333333333	0.8333333333333333	0.9912597656250001	0.9921142578124998	0.990234375
5-randomized	3-bins-extended-uniform	15	50	1.5422003470594063	2.244232721044682	31.403854361968115	pca	5	5	0.8666666666666666	0.8399999999999999	0.8666666666666666	0.9957119999999999	0.9968768000000001	0.9960768000000001
5-randomized	2-bins-extended-kmeans	15	50	0.5622562429634854	0.6253175210440531	8.319665092043579	pca	5	4	0.8333333333333333	0.8333333333333333	0.8333333333333333	0.99033203125	0.9931884765625	0.9906250000000002
5-randomized	3-bins-extended-kmeans	15	50	1.602729807025753	2.249806485022418	31.423225556034595	pca	5	5	0.8666666666666666	0.8666666666666666	0.8666666666666666	0.9956864000000001	0.9968384000000001	0.9956799999999999
5-randomized	5-bins-uniform	15	50	1.5474109610076994	2.2456584749743342	31.51314266398549	pca	5	5	0.9733333333333332	0.9333333333333332	0.9733333333333332	0.9952896	0.995936	0.9951487999999998
5-randomized	3-bins-kmeans	15	50	0.36840526410378516	0.11356408195570111	1.6928342480678111	pca	5	3	0.9999999999999999	0.9999999999999999	0.9999999999999999	0.9541838134430727	0.9665294924554184	0.9540466392318245
5-randomized	4-bins-kmeans	15	50	0.6627066769869998	0.6581509180832654	8.639095561928116	pca	5	4	0.9999999999999999	0.9833333333333332	0.9999999999999999	0.987353515625	0.9888183593749998	0.9865234374999999
5-randomized	5-bins-kmeans	15	50	1.6637406889349222	2.2817189870402217	31.542777511989698	pca	5	5	0.9733333333333332	0.9733333333333333	0.9999999999999999	0.9951488	0.9956672	0.9948800000000001


==> res/logs/testrnn-fm/record.txt <==
reset time at 0.00031495094299316406

time:78.61878991127014
samples: 1000
neuron coverage: 1.000
k-multisection neuron coverage: 0.988
neuron boundary coverage: 0.984
strong activation neuron coverage: 0.984
cell coverage: 0.143
gate coverage: 0.095
sequence coverage: 0.786
adv. examples: 149
adv. rate: 0.149
unique adv. examples: 35
average perturbation: 1.055
minimum perturbation: 0.850

time:106.66165947914124
samples: 2000
neuron coverage: 1.000
k-multisection neuron coverage: 0.991
neuron boundary coverage: 0.988
strong activation neuron coverage: 0.984
cell coverage: 0.238
gate coverage: 0.333
sequence coverage: 0.889
adv. examples: 366
adv. rate: 0.183
unique adv. examples: 45
average perturbation: 1.254
minimum perturbation: 0.850

time:127.11528182029724
samples: 3000
neuron coverage: 1.000
k-multisection neuron coverage: 0.992
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.381
gate coverage: 0.381
sequence coverage: 0.930
adv. examples: 543
adv. rate: 0.181
unique adv. examples: 47
average perturbation: 1.240
minimum perturbation: 0.850

time:144.61613082885742
samples: 4000
neuron coverage: 1.000
k-multisection neuron coverage: 0.992
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.429
gate coverage: 0.381
sequence coverage: 0.942
adv. examples: 714
adv. rate: 0.178
unique adv. examples: 48
average perturbation: 1.225
minimum perturbation: 0.850

time:160.01042866706848
samples: 5000
neuron coverage: 1.000
k-multisection neuron coverage: 0.992
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.429
gate coverage: 0.429
sequence coverage: 0.955
adv. examples: 873
adv. rate: 0.175
unique adv. examples: 49
average perturbation: 1.211
minimum perturbation: 0.850

time:172.78525161743164
samples: 6000
neuron coverage: 1.000
k-multisection neuron coverage: 0.995
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.429
gate coverage: 0.571
sequence coverage: 0.967
adv. examples: 1060
adv. rate: 0.177
unique adv. examples: 51
average perturbation: 1.222
minimum perturbation: 0.850

time:183.44515657424927
samples: 7000
neuron coverage: 1.000
k-multisection neuron coverage: 0.995
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.429
gate coverage: 0.571
sequence coverage: 0.979
adv. examples: 1218
adv. rate: 0.174
unique adv. examples: 51
average perturbation: 1.214
minimum perturbation: 0.850

time:194.24263525009155
samples: 8000
neuron coverage: 1.000
k-multisection neuron coverage: 0.996
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.429
gate coverage: 0.667
sequence coverage: 0.979
adv. examples: 1286
adv. rate: 0.161
unique adv. examples: 51
average perturbation: 1.190
minimum perturbation: 0.670

time:204.84217023849487
samples: 9000
neuron coverage: 1.000
k-multisection neuron coverage: 0.996
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.429
gate coverage: 0.667
sequence coverage: 0.979
adv. examples: 1419
adv. rate: 0.158
unique adv. examples: 51
average perturbation: 1.177
minimum perturbation: 0.670

time:215.24753785133362
samples: 10000
neuron coverage: 1.000
k-multisection neuron coverage: 0.996
neuron boundary coverage: 0.992
strong activation neuron coverage: 0.984
cell coverage: 0.429
gate coverage: 0.714
sequence coverage: 0.979
adv. examples: 1606
adv. rate: 0.161
unique adv. examples: 51
average perturbation: 1.182
minimum perturbation: 0.670


